Multiphase unsteady Stokes flow over grooved surfaces: an analytical study

This paper studies multiphase flow within grooved textures exposed to external unsteadiness. We derive analytical expressions for multiphase unsteady Stokes flow driven by oscillating streamwise/spanwise velocity in the presence of periodic grooves. Good agreement is obtained between the analytical solution and direct numerical simulations performed using the volume of fluid method. The effects of oscillation frequency, Reynolds number, and the multiphase interface location on the transfer function between the input signal external to the groove and output near the interface, are examined. The effective slip length and the shear stress over the grooved plane are described.

==> figures/contour.eps_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'contour.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1312bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.88414634)%
    \put(0,0){\includegraphics[width=\unitlength]{figures/contour.eps}}%
    \put(0.1927782,0.44){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z$}}}%
%    \put(0.1927782,0.41){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(a)}}}%
    \put(0.0,0.65716463){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$y$}}}}%
    \put(0.05844131,0.47){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.10962652,0.47){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-0.5}}}%
    \put(0.19384527,0.47){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.25503049,0.47){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.32719131,0.47){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.03775152,0.52227515){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.013677591,0.58894817){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-0.5}}}%
    \put(0.037186738,0.65562119){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.024089177,0.72227515){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.037186738,0.78894817){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.41089939,0.79752287){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0.4,0.76){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1.0}}}
    \put(0.4,0.734){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.9}}}
    \put(0.4,0.708){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.8}}}
    \put(0.4,0.682){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.7}}}
    \put(0.4,0.656){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.6}}}
    \put(0.4,0.630){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.5}}}
    \put(0.4,0.604){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.4}}}
    \put(0.4,0.578){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.3}}}
    \put(0.4,0.552){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.2}}}
    \put(0.4,0.526){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.1}}}
    \put(0.4,0.5){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.0}}}
    \put(0.1927782,0.0){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z$}}}%
%    \put(0.1927782,-0.03){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(c)}}}%
    \put(0.0,0.21204268){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$y$}}}}%
    \put(0.06052591,0.02){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-0.4}}}%
    \put(0.13342226,0.02){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-0.2}}}%
    \put(0.19384527,0.02){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.24123476,0.02){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.2}}}%
    \put(0.29411204,0.02){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.4}}}%
    \put(0.03775152,0.10992759){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.013677591,0.24213034){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-0.5}}}%
    \put(0.037186738,0.37433308){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
 %   \put(0.43229802,0.22206555){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{u\\ 0.0010\\ 0.0008\\ 0.0006\\ 0.0004\\ 0.0002\\ 0.0000}}}%
    \put(0.42,0.22206555){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0.41,0.18){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.0010}}}%
    \put(0.41,0.154){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.0008}}}%
    \put(0.41,0.128){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.0006}}}%
    \put(0.41,0.102){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.0004}}}%
    \put(0.41,0.076){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.0002}}}%
    \put(0.41,0.05){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.0000}}}%
    \put(0.69887576,0.44){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z$}}}%
 %   \put(0.69887576,0.41){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(b)}}}%
    \put(0.52,0.65716463){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$y$}}}}%
    \put(0.56453887,0.47){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.61572409,0.47){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-0.5}}}%
    \put(0.69994284,0.47){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.75112805,0.47){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.83328887,0.47){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.53384909,0.52227515){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.52287348,0.58894817){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-0.5}}}%
    \put(0.53796494,0.65562119){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.52698933,0.72227515){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.53796494,0.78894817){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}% 
    \put(0.93,0.79752287){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0.91,0.76){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1.0}}}
    \put(0.91,0.734){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.9}}}
    \put(0.91,0.708){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.8}}}
    \put(0.91,0.682){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.7}}}
    \put(0.91,0.656){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.6}}}
    \put(0.91,0.630){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.5}}}
    \put(0.91,0.604){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.4}}}
    \put(0.91,0.578){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.3}}}
    \put(0.91,0.552){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.2}}}
    \put(0.91,0.526){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.1}}}
    \put(0.91,0.5){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.0}}}
    \put(0.69887576,0.0){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z$}}}%
%    \put(0.69887576,-0.03){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(d)}}}%
    \put(0.52,0.21204268){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$y$}}}}%
    \put(0.56605183,0.02){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-0.4}}}%
    \put(0.63931021,0.02){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-0.2}}}%
    \put(0.70011433,0.02){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.74790396,0.02){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.2}}}%
    \put(0.80116235,0.02){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.4}}}%
    \put(0.53384909,0.11038491){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.52287348,0.24355945){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-0.5}}}%
    \put(0.53796494,0.37671494){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.93839558,0.22206555){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0.92,0.18){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.0010}}}%
    \put(0.92,0.154){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.0008}}}%
    \put(0.92,0.128){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.0006}}}%
    \put(0.92,0.102){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.0004}}}%
    \put(0.92,0.076){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.0002}}}%
    \put(0.92,0.05){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.0000}}}%
  \end{picture}%
\endgroup%


==> figures/drawing.eps_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'drawing.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{2416bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.2384106)%
    \put(0,0){\includegraphics[width=\unitlength]{drawing.eps}}%
    \put(0.1046875,0.01085472){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{Z}}}}%
    \put(0.0187707,0.11514901){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{\textbf{Y}}}}}%
    \put(0.03173634,0.01897765){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.06496275,0.01897765){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-0.5}}}%
    \put(0.10526697,0.01897765){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.13849338,0.01897765){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.17768005,0.01897765){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.02593129,0.04189776){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.01997103,0.0781043){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-0.5}}}%
    \put(0.02816639,0.11431084){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.02220613,0.15050704){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.02816639,0.18671358){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.22313742,0.19137003){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{u\\ 1.0\\ 0.9\\ 0.8\\ 0.7\\ 0.6\\ 0.5\\ 0.4\\ 0.3\\ 0.2\\ 0.1\\ -0.0}}}%
    \put(0.59806498,0.01085472){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{Z}}}}%
    \put(0.51214818,0.11514901){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{\textbf{Y}}}}}%
    \put(0.53710679,0.01897765){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-0.4}}}%
    \put(0.56583195,0.01897765){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-0.2}}}%
    \put(0.59864445,0.01897765){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.62437914,0.01897765){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.2}}}%
    \put(0.65309396,0.01897765){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.4}}}%
    \put(0.51930877,0.05969578){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.51334851,0.131488){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-0.5}}}%
    \put(0.52154387,0.20328022){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.72813535,0.12059189){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{u\\ 0.0010\\ 0.0008\\ 0.0006\\ 0.0004\\ 0.0002\\ 0.0000}}}%
    \put(0.3430981,0.01085472){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{Z}}}}%
    \put(0.25718129,0.11514901){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{\textbf{Y}}}}}%
    \put(0.27014694,0.01897765){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.30337334,0.01897765){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-0.5}}}%
    \put(0.34367757,0.01897765){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.37690397,0.01897765){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.41609065,0.01897765){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.26434189,0.04189776){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.25838162,0.0781043){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-0.5}}}%
    \put(0.26657699,0.11431084){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.26061672,0.15050704){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.26657699,0.18671358){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.46378311,0.19174255){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{u\\ 1.0\\ 0.9\\ 0.8\\ 0.7\\ 0.6\\ 0.5\\ 0.4\\ 0.3\\ 0.2\\ 0.1\\ 0.0}}}%
    \put(0.83647558,0.01085472){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{Z}}}}%
    \put(0.75055877,0.11514901){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{\textbf{Y}}}}}%
    \put(0.77520695,0.01897765){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-0.4}}}%
    \put(0.80412873,0.01897765){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-0.2}}}%
    \put(0.83714818,0.01897765){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.86310017,0.01897765){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.2}}}%
    \put(0.89202194,0.01897765){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.4}}}%
    \put(0.75771937,0.05994412){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.75175911,0.13226407){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-0.5}}}%
    \put(0.75995447,0.20457368){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.96654594,0.12059189){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{u\\ 0.0010\\ 0.0008\\ 0.0006\\ 0.0004\\ 0.0002\\ 0.0000}}}%
  \end{picture}%
\endgroup%


==> figures/u_w_contour.eps_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'u_w_contour.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1368.0000144bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.84795324)%
    \put(0,0){\includegraphics[width=\unitlength]{figures/u_w_contour.eps}}%
    \put(0.1927782,0.40){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(a)}}}%
    \put(0.1927782,0.43){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z$}}}%
    \put(0.0,0.65716463){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$y$}}}}%
    \put(0.05604898,0.45041666){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.11472953,0.45041666){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-0.5}}}%
    \put(0.18591009,0.45041666){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.24459064,0.45041666){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.31379751,0.45041666){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.03579678,0.50089546){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.02027047,0.56483918){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-0.5}}}%
    \put(0.03974415,0.62878289){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.02421784,0.69270833){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.03974415,0.75665204){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%

    \put(0.41089939,0.76752287){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0.4,0.73){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1.0}}}
    \put(0.4,0.704){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.9}}}
    \put(0.4,0.678){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.8}}}
    \put(0.4,0.652){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.7}}}
    \put(0.4,0.626){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.6}}}
    \put(0.4,0.600){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.5}}}
    \put(0.4,0.574){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.4}}}
    \put(0.4,0.548){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.3}}}
    \put(0.4,0.522){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.2}}}
    \put(0.4,0.496){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.1}}}
    \put(0.4,0.47){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.0}}}

    \put(0.1927782,0.0){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z$}}}%
    \put(0.1927782,-0.03){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(c)}}}%
    \put(0.0,0.21204268){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$y$}}}}%
    \put(0.07668129,0.02351608){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-0.4}}}%
    \put(0.1277595,0.02351608){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-0.2}}}%
    \put(0.18607456,0.02351608){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.23190789,0.02351608){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.2}}}%
    \put(0.28298611,0.02351608){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.4}}}%
    \put(0.02579678,0.10586623){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.01527047,0.23358918){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-0.5}}}%
    \put(0.02974415,0.36129386){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.42,0.22206555){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0.41,0.18){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.0010}}}%
    \put(0.41,0.154){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.0008}}}%
    \put(0.41,0.128){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.0006}}}%
    \put(0.41,0.102){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.0004}}}%
    \put(0.41,0.076){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.0002}}}%
    \put(0.41,0.05){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.0000}}}%

    \put(0.70887576,0.43){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z$}}}%
    \put(0.69887576,0.4){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(b)}}}%
    \put(0.52,0.65716463){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$y$}}}}%
    \put(0.60299042,0.02351278){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-0.4}}}%
    \put(0.65408692,0.02351278){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-0.2}}}%
    \put(0.71240031,0.02351278){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.75821371,0.02351278){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.2}}}%
    \put(0.8093102,0.02351278){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.4}}}%
    \put(0.55210924,0.1058812){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.54158293,0.23357259){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-0.5}}}%
    \put(0.55605661,0.36128392){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.93,0.76752287){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$w$}}}%
    \put(0.91,0.73){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1.0}}}
    \put(0.91,0.704){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.9}}}
    \put(0.91,0.678){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.8}}}
    \put(0.91,0.652){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.7}}}
    \put(0.91,0.626){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.6}}}
    \put(0.91,0.600){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.5}}}
    \put(0.91,0.574){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.4}}}
    \put(0.91,0.548){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.3}}}
    \put(0.91,0.522){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.2}}}
    \put(0.91,0.496){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.1}}}
    \put(0.91,0.47){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.0}}}

    \put(0.69887576,-0.03){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(d)}}}%
    \put(0.69887576,0.0){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z$}}}%
    \put(0.52,0.21204268){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$y$}}}}%
    \put(0.58237639,0.45041336){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.64104864,0.45041336){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-0.5}}}%
    \put(0.71222089,0.45041336){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.77089314,0.45041336){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.84011164,0.45041336){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.56210924,0.50088386){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.54658293,0.5648392){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-0.5}}}%
    \put(0.56605661,0.62877461){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.5505303,0.69271002){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.56605661,0.75666536){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.93839558,0.22206555){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$w$}}}%
    \put(0.92,0.18){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.0020}}}%
    \put(0.92,0.154){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.0016}}}%
    \put(0.92,0.128){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.0012}}}%
    \put(0.92,0.102){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.0008}}}%
    \put(0.92,0.076){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.0004}}}%
    \put(0.92,0.05){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.0000}}}%
  \end{picture}%
\endgroup%


==> figures/w_contour.eps_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'w_contour.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1312.0000176bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.88414636)%
    \put(0,0){\includegraphics[width=\unitlength]{figures/w_contour.eps}}%
    \put(0.1927782,0.44){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z$}}}%
    \put(0.0,0.65716463){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$y$}}}}%
    \put(0.05844131,0.47){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.10962652,0.47){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-0.5}}}%
    \put(0.19384527,0.47){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.25503049,0.47){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.32719131,0.47){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.03775152,0.52227515){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.013677591,0.58894817){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-0.5}}}%
    \put(0.037186738,0.65562119){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.024089177,0.72227515){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.037186738,0.78894817){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.41089939,0.79752287){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$w$}}}%
    \put(0.4,0.76){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1.0}}}
    \put(0.4,0.734){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.9}}}
    \put(0.4,0.708){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.8}}}
    \put(0.4,0.682){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.7}}}
    \put(0.4,0.656){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.6}}}
    \put(0.4,0.630){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.5}}}
    \put(0.4,0.604){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.4}}}
    \put(0.4,0.578){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.3}}}
    \put(0.4,0.552){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.2}}}
    \put(0.4,0.526){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.1}}}
    \put(0.4,0.5){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.0}}}
    \put(0.1927782,0.0){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z$}}}%
    \put(0.0,0.21204268){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$y$}}}}%
    \put(0.06052591,0.02){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-0.4}}}%
    \put(0.13342226,0.02){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-0.2}}}%
    \put(0.19384527,0.02){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.24123476,0.02){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.2}}}%
    \put(0.29411204,0.02){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.4}}}%
    \put(0.03775152,0.10992759){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.013677591,0.24213034){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-0.5}}}%
    \put(0.037186738,0.37433308){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.42,0.22206555){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$w$}}}%
    \put(0.41,0.18){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.0020}}}%
    \put(0.41,0.154){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.0016}}}%
    \put(0.41,0.128){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.0012}}}%
    \put(0.41,0.102){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.0008}}}%
    \put(0.41,0.076){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.0004}}}%
    \put(0.41,0.05){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.0000}}}%
    \put(0.69887576,0.44){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z$}}}%
    \put(0.52,0.65716463){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$y$}}}}%
    \put(0.56453887,0.47){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.61572409,0.47){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-0.5}}}%
    \put(0.69994284,0.47){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.75112805,0.47){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.83328887,0.47){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.53384909,0.52227515){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.52287348,0.58894817){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-0.5}}}%
    \put(0.53796494,0.65562119){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.52698933,0.72227515){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.53796494,0.78894817){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}% 
    \put(0.93,0.79752287){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$w$}}}%
    \put(0.91,0.76){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1.0}}}
    \put(0.91,0.734){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.9}}}
    \put(0.91,0.708){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.8}}}
    \put(0.91,0.682){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.7}}}
    \put(0.91,0.656){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.6}}}
    \put(0.91,0.630){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.5}}}
    \put(0.91,0.604){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.4}}}
    \put(0.91,0.578){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.3}}}
    \put(0.91,0.552){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.2}}}
    \put(0.91,0.526){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.1}}}
    \put(0.91,0.5){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.0}}}
    \put(0.69887576,0.0){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z$}}}%
    \put(0.52,0.21204268){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$y$}}}}%
    \put(0.56605183,0.02){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-0.4}}}%
    \put(0.63931021,0.02){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-0.2}}}%
    \put(0.70011433,0.02){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.74790396,0.02){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.2}}}%
    \put(0.80116235,0.02){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.4}}}%
    \put(0.53384909,0.11038491){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.52287348,0.24355945){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-0.5}}}%
    \put(0.53796494,0.37671494){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.93839558,0.22206555){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$w$}}}%
    \put(0.92,0.18){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.0020}}}%
    \put(0.92,0.154){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.0016}}}%
    \put(0.92,0.128){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.0012}}}%
    \put(0.92,0.102){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.0008}}}%
    \put(0.92,0.076){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.0004}}}%
    \put(0.92,0.05){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.0000}}}%
  \end{picture}%
\endgroup%

